Qwind code release: a non-hydrodynamical approach to modelling line-driven winds in active galactic nuclei

Ultraviolet (UV) line driven winds may be an important part of the active galactic nucleus (AGN) feedback process, but understanding their impact is hindered by the complex nature of the radiation hydrodynamics. Instead, we have taken the approach pioneered by Risaliti & Elvis, calculating only ballistic trajectories from radiation forces and gravity, but neglecting gas pressure. We have completely re-written their QWIND code using more robust algorithms, and can now quickly model the acceleration phase of these winds for any AGN spectral energy distribution spanning UV and X-ray wavebands. We demonstrate the code using an AGN with black hole mass $10^8\, M_\odot$ emitting at half the Eddington rate and show that this can effectively eject a wind with velocities $\simeq (0.1-0.2)\, c$. The mass loss rates can be up to $\simeq 0.3 M_\odot$ per year, consistent with more computationally expensive hydrodynamical simulations, though we highlight the importance of future improvements in radiation transfer along the multiple different lines of sight illuminating the wind. The code is fully public, and can be used to quickly explore the conditions under which AGN feedback can be dominated by accretion disc winds.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
